Boundary element methods with weakly imposed boundary conditions

We consider boundary element methods where the Calder\'on projector is used for the system matrix and boundary conditions are weakly imposed using a particular variational boundary operator designed using techniques from augmented Lagrangian methods. Regardless of the boundary conditions, both the primal trace variable and the flux are approximated. We focus on the imposition of Dirichlet, mixed Dirichlet--Neumann, and Robin conditions. A salient feature of the Robin condition is that the conditioning of the system is robust also for stiff boundary conditions. The theory is illustrated by a series of numerical examples.

==> img/data/conlin/neudiri1_convergence.dat <==
0.707106781187 17.1018938322
0.5 10.5789025032
0.353553390593 6.89018993573
0.25 4.19042135717
0.176776695297 2.68858495876
0.125 1.41142360689
0.0883883476483 0.759621561379
0.0625 0.414305504987
0.0441941738242 0.258223257277
0.03125 0.182115971769


==> img/data/conlin/neudiri1_iterations.dat <==
0.707106781187 39
0.5 52
0.353553390593 56
0.25 68
0.176776695297 69
0.125 90
0.0883883476483 128
0.0625 139
0.0441941738242 173
0.03125 252


==> img/data/conlin/neudiriA_convergence_10.dat <==
1e-07 0.112411660055
1e-06 0.11289070216
1e-05 0.114439974978
0.0001 0.119293089484
0.001 0.134505951182
0.01 0.182125777805
0.1 0.312250653388
1 0.603762526519
10 143.636038615
100 16746.2222028
1000 184300.065531
10000 1295960.54954
100000 2014035.52666
1000000 12052828.9136
10000000 32495392.7544


==> img/data/conlin/neudiriA_convergence_4.dat <==
1e-07 3.27782642723
1e-06 3.28422419067
1e-05 3.30444344306
0.0001 3.36825247833
0.001 3.568705282
0.01 4.19042135717
0.1 6.16786088005
1 11.6322333715
10 19.4360297579
100 106.813504752
1000 17845.4155701
10000 397956.213569
100000 216820.82735
1000000 668732.425001
10000000 2240638.12075


==> img/data/conlin/neudiriA_convergence_7.dat <==
1e-07 0.546909137988
1e-06 0.54838485384
1e-05 0.553050722427
0.0001 0.567798556572
0.001 0.614335157234
0.01 0.759621561379
0.1 1.18947169081
1 2.18946062262
10 4.04882497525
100 1976.09821154
1000 58150.3513854
10000 132459.833833
100000 492930.901851
1000000 1781925.2823
10000000 5164250.83818


==> img/data/conlin/neudiriA_iterations_10.dat <==
1e-07 246
1e-06 248
1e-05 244
0.0001 248
0.001 248
0.01 252
0.1 258
1 410
10 500
100 500
1000 500
10000 500
100000 500
1000000 500
10000000 500


==> img/data/conlin/neudiriA_iterations_4.dat <==
1e-07 70
1e-06 70
1e-05 70
0.0001 70
0.001 68
0.01 68
0.1 62
1 92
10 232
100 500
1000 500
10000 500
100000 500
1000000 500
10000000 500


==> img/data/conlin/neudiriA_iterations_7.dat <==
1e-07 128
1e-06 128
1e-05 128
0.0001 128
0.001 127
0.01 128
0.1 138
1 218
10 490
100 500
1000 500
10000 500
100000 500
1000000 500
10000000 500


==> img/data/conlin/robin1_convergence_DD.dat <==
0.707106781187 16.1478482301
0.5 9.88239681163
0.353553390593 6.31520411307
0.25 3.81664322971
0.176776695297 2.47816228841
0.125 1.29965482181
0.0883883476483 0.661738258286
0.0625 0.354415935802
0.0441941738242 0.218717023002
0.03125 0.146928577088


==> img/data/conlin/robin1_convergence_DN.dat <==
0.707106781187 17.9976360466
0.5 11.426038357
0.353553390593 7.38702363135
0.25 4.49056829055
0.176776695297 2.93070689013
0.125 1.53873856107
0.0883883476483 0.788442495343
0.0625 0.421309571164
0.0441941738242 0.259481242592
0.03125 0.172196717733


==> img/data/conlin/robin1_convergence_NN.dat <==
0.707106781187 15.6426249677
0.5 9.44057688515
0.353553390593 6.12003487888
0.25 3.74188974703
0.176776695297 2.41619928261
0.125 1.25377346199
0.0883883476483 0.650291702231
0.0625 0.368946248769
0.0441941738242 0.248143210812
0.03125 0.19093162406


==> img/data/conlin/robin1_iterations_DD.dat <==
0.707106781187 44
0.5 57
0.353553390593 41
0.25 38
0.176776695297 36
0.125 42
0.0883883476483 56
0.0625 56
0.0441941738242 71
0.03125 90


==> img/data/conlin/robin1_iterations_DN.dat <==
0.707106781187 26
0.5 30
0.353553390593 30
0.25 34
0.176776695297 34
0.125 40
0.0883883476483 52
0.0625 52
0.0441941738242 64
0.03125 82


==> img/data/conlin/robin1_iterations_NN.dat <==
0.707106781187 20
0.5 28
0.353553390593 30
0.25 32
0.176776695297 32
0.125 38
0.0883883476483 50
0.0625 48
0.0441941738242 58
0.03125 76


==> img/data/conlin/robin3d_error.dat <==
10000000000 10000000000 1.81283914572
10000000000 1000000000 1.05657773434
10000000000 100000000 0.821235403781
10000000000 10000000 0.744558016458
10000000000 1000000 0.720001963292
10000000000 100000 0.712597717963
10000000000 10000 0.711522323299
10000000000 1000 0.715156587262
10000000000 100 0.728444154831
10000000000 10 0.76622042248
10000000000 1 0.832928570947
10000000000 0.1 0.777548232918
10000000000 0.01 0.583510159379
10000000000 0.001 0.700564510931
10000000000 0.0001 4.95805177008
10000000000 1e-05 48.6292300006
10000000000 1e-06 483.752841598
10000000000 1e-07 4829.03278905
10000000000 1e-08 48221.2904005
10000000000 1e-09 477833.271513
10000000000 1e-10 4387099.34699

1000000000 10000000000 4.20938066429
1000000000 1000000000 1.81284367364
1000000000 100000000 1.05659194349
1000000000 10000000 0.821280243098
1000000000 1000000 0.744699726906
1000000000 100000 0.72044967071
1000000000 10000 0.714009317177
1000000000 1000 0.715943773561
1000000000 100 0.728694237981
1000000000 10 0.766302961772
1000000000 1 0.832963802378
1000000000 0.1 0.777574972917
1000000000 0.01 0.583536801281
1000000000 0.001 0.700599582973
1000000000 0.0001 4.95827446343
1000000000 1e-05 48.6310409019
1000000000 1e-06 483.731678697
1000000000 1e-07 4824.91171832
1000000000 1e-08 47793.6875659
1000000000 1e-09 438744.951028
1000000000 1e-10 2412935.45952

100000000 10000000000 11.7731692622
100000000 1000000000 4.20938506639
100000000 100000000 1.81285799145
100000000 10000000 1.05663688299
100000000 1000000 0.821422029975
100000000 100000 0.745147549948
100000000 10000 0.721861623734
100000000 1000 0.718431884993
100000000 100 0.729484951588
100000000 10 0.766563961063
100000000 1 0.833075212028
100000000 0.1 0.777659532127
100000000 0.01 0.58362104593
100000000 0.001 0.700710313654
100000000 0.0001 4.95894863865
100000000 1e-05 48.6337525377
100000000 1e-06 483.366365645
100000000 1e-07 4782.56675732
100000000 1e-08 43887.9790558
100000000 1e-09 241321.449472
100000000 1e-10 438759.521898

10000000 10000000000 35.6862631455
10000000 1000000000 11.7731259818
10000000 100000000 4.20939791012
10000000 10000000 1.81290326095
10000000 1000000 1.05677905616
10000000 100000 0.821870323842
10000000 10000 0.746560621713
10000000 1000 0.726287717877
10000000 100 0.731984207779
10000000 10 0.767389184149
10000000 1 0.833427501086
10000000 0.1 0.777926930874
10000000 0.01 0.583887406332
10000000 0.001 0.70105870443
10000000 0.0001 4.96077982663
10000000 1e-05 48.6121875975
10000000 1e-06 479.266127665
10000000 1e-07 4392.74534859
10000000 1e-08 24140.759751
10000000 1e-09 43888.6728127
10000000 1e-10 47794.5968256

1000000 10000000000 110.764178357
1000000 1000000000 35.6705726929
1000000 100000000 11.7726400307
1000000 10000000 4.20942775632
1000000 1000000 1.81304634187
1000000 100000 1.0572292666
1000000 10000 0.823287175708
1000000 1000 0.750997781888
1000000 100 0.739875182738
1000000 10 0.769997463205
1000000 1 0.834541343782
1000000 0.1 0.778772509616
1000000 0.01 0.584729261958
1000000 0.001 0.702142630584
1000000 0.0001 4.96355818707
1000000 1e-05 48.2458702918
1000000 1e-06 440.532599136
1000000 1e-07 2416.78906921
1000000 1e-08 4392.98853552
1000000 1e-09 4782.82024102
1000000 1e-10 4825.16482213

100000 10000000000 248.02136229
100000 1000000000 106.165888686
100000 100000000 35.5144766573
100000 10000000 11.7677088859
100000 1000000 4.20941445722
100000 100000 1.81349806457
100000 10000 1.0586591285
100000 1000 0.827759191615
100000 100 0.764695255627
100000 10 0.778232088087
100000 1 0.838061654251
100000 0.1 0.781446335858
100000 0.01 0.587386812803
100000 0.001 0.705390128042
100000 0.0001 4.94234332944
100000 1e-05 44.4616129135
100000 1e-06 242.567907254
100000 1e-07 440.604532436
100000 1e-08 479.340052546
100000 1e-09 483.44049777
100000 1e-10 483.805819669

10000 10000000000 110.764129713
10000 1000000000 106.165870246
10000 100000000 78.9189572289
10000 10000000 34.0603247628
10000 1000000 11.7184451479
10000 100000 4.20829673787
10000 10000 1.81491912613
10000 1000 1.06324173751
10000 100 0.841794972432
10000 10 0.8041265454
10000 1 0.849172952696
10000 0.1 0.789899738893
10000 0.01 0.595740517247
10000 0.001 0.71379635197
10000 0.0001 4.60463193711
10000 1e-05 24.5730358855
10000 1e-06 44.4803988359
10000 1e-07 48.264161143
10000 1e-08 48.6304291758
10000 1e-09 48.6519914409
10000 1e-10 48.6492803861

1000 10000000000 35.686263534
1000 1000000000 35.6705738373
1000 100000000 35.5144728159
1000 10000000 34.0603247611
1000 1000000 25.4437886095
1000 100000 11.2587039931
1000 10000 4.19411944536
1000 1000 1.8193382434
1000 100 1.07838711021
1000 10 0.884491414995
1000 1 0.884062347242
1000 0.1 0.816600209097
1000 0.01 0.621557698591
1000 0.001 0.721288918708
1000 0.0001 2.63440831062
1000 1e-05 4.60886390049
1000 1e-06 4.9452780636
1000 1e-07 4.96637509926
1000 1e-08 4.96359259733
1000 1e-09 4.96176343361
1000 1e-10 4.961090235

100 10000000000 11.7731692227
100 1000000000 11.7731249307
100 100000000 11.7726390774
100 10000000 11.7677089162
100 1000000 11.7184450322
100 100000 11.2587025361
100 10000 8.53419437163
100 1000 4.05328819583
100 100 1.83251724742
100 10 1.13103884894
100 1 0.991589039824
100 0.1 0.898173459602
100 0.01 0.691538005226
100 0.001 0.650403882254
100 0.0001 0.71416382959
100 1e-05 0.706244419291
100 1e-06 0.697835150604
100 1e-07 0.694601697184
100 1e-08 0.693523705595
100 1e-09 0.693177339846
100 1e-10 0.693067264344

10 10000000000 4.20938066429
10 1000000000 4.20938506639
10 100000000 4.20939791012
10 10000000 4.20942775632
10 1000000 4.20941445722
10 100000 4.20829673787
10 10000 4.19411944536
10 1000 4.05328819583
10 100 3.21056843607
10 10 1.86586803559
10 1 1.31600447731
10 0.1 1.12541968647
10 0.01 0.830842554657
10 0.001 0.627216657395
10 0.0001 0.553475943906
10 1e-05 0.527100439088
10 1e-06 0.518684188401
10 1e-07 0.51601812959
10 1e-08 0.515174710638
10 1e-09 0.514907968626
10 1e-10 0.514823614579

1 10000000000 1.81283914572
1 1000000000 1.81284367364
1 100000000 1.81285799145
1 10000000 1.81290326095
1 1000000 1.81304634187
1 100000 1.81349806457
1 10000 1.81491912613
1 1000 1.8193382434
1 100 1.83251724742
1 10 1.86586803559
1 1 1.88450088492
1 0.1 1.54252449667
1 0.01 0.947497199083
1 0.001 0.697718245112
1 0.0001 0.616044041533
1 1e-05 0.5897504358
1 1e-06 0.58137221972
1 1e-07 0.578715916902
1 1e-08 0.577875540596
1 1e-09 0.577609753174
1 1e-10 0.577525700129

0.1 10000000000 1.0565732412
0.1 1000000000 1.05657773434
0.1 100000000 1.05659194349
0.1 10000000 1.05663688299
0.1 1000000 1.05677905616
0.1 100000 1.0572292666
0.1 10000 1.0586591285
0.1 1000 1.06324173751
0.1 100 1.07838711021
0.1 10 1.13103884894
0.1 1 1.31600447731
0.1 0.1 1.54252449667
0.1 0.01 0.968297260284
0.1 0.001 0.710789120114
0.1 0.0001 0.628065277532
0.1 1e-05 0.601507002114
0.1 1e-06 0.593072669242
0.1 1e-07 0.590402307953
0.1 1e-08 0.589557561498
0.1 1e-09 0.589290399306
0.1 1e-10 0.589205912228

0.01 10000000000 0.821216740078
0.01 1000000000 0.821221224108
0.01 100000000 0.821235403781
0.01 10000000 0.821280243098
0.01 1000000 0.821422029975
0.01 100000 0.821870323842
0.01 10000 0.823287175708
0.01 1000 0.827759191615
0.01 100 0.841794972432
0.01 10 0.884491414995
0.01 1 0.991589039824
0.01 0.1 1.12541968647
0.01 0.01 0.947497199083
0.01 0.001 0.710789120114
0.01 0.0001 0.620363692248
0.01 1e-05 0.59132132104
0.01 1e-06 0.582559221111
0.01 1e-07 0.579852321044
0.01 1e-08 0.57900304556
0.01 1e-09 0.57873515708
0.01 1e-10 0.578650510958

0.001 10000000000 0.744494536379
0.001 1000000000 0.744499019018
0.001 100000000 0.744513194065
0.001 10000000 0.744558016458
0.001 1000000 0.744699726906
0.001 100000 0.745147549948
0.001 10000 0.746560621713
0.001 1000 0.750997781888
0.001 100 0.764695255627
0.001 10 0.8041265454
0.001 1 0.884062347242
0.001 0.1 0.898173459602
0.001 0.01 0.830842554657
0.001 0.001 0.697718245112
0.001 0.0001 0.628065277532
0.001 1e-05 0.59132132104
0.001 1e-06 0.578068990267
0.001 1e-07 0.574378770636
0.001 1e-08 0.573408864163
0.001 1e-09 0.5731285598
0.001 1e-10 0.573042658895

0.0001 10000000000 0.719796787512
0.0001 1000000000 0.719801270085
0.0001 100000000 0.719815444848
0.0001 10000000 0.719860265592
0.0001 1000000 0.720001963292
0.0001 100000 0.72044967071
0.0001 10000 0.721861623734
0.0001 1000 0.726287717877
0.0001 100 0.739875182738
0.0001 10 0.778232088087
0.0001 1 0.849172952696
0.0001 0.1 0.816600209097
0.0001 0.01 0.691538005224
0.0001 0.001 0.627216657395
0.0001 0.0001 0.616044041533
0.0001 1e-05 0.601507002114
0.0001 1e-06 0.582559221111
0.0001 1e-07 0.574378770636
0.0001 1e-08 0.571797080078
0.0001 1e-09 0.571187633831
0.0001 1e-10 0.571061831847

1e-05 10000000000 0.711944874636
1e-05 1000000000 0.711949357201
1e-05 100000000 0.711963531913
1e-05 10000000 0.712008352254
1e-05 1000000 0.712150046273
1e-05 100000 0.712597717963
1e-05 10000 0.714009317177
1e-05 1000 0.718431884993
1e-05 100 0.731984207779
1e-05 10 0.769997463205
1e-05 1 0.838061654251
1e-05 0.1 0.789899738893
1e-05 0.01 0.621557698592
1e-05 0.001 0.650403882258
1e-05 0.0001 0.553475943906
1e-05 1e-05 0.5897504358
1e-05 1e-06 0.593072669242
1e-05 1e-07 0.579852321044
1e-05 1e-08 0.573408864163
1e-05 1e-09 0.571187633831
1e-05 1e-10 0.570534460076

1e-06 10000000000 0.709458005137
1e-06 1000000000 0.7094624877
1e-06 100000000 0.709476662399
1e-06 10000000 0.709521482624
1e-06 1000000 0.709663175509
1e-06 100000 0.710110835976
1e-06 10000 0.711522323299
1e-06 1000 0.715943773561
1e-06 100 0.729484951588
1e-06 10 0.767389184149
1e-06 1 0.834541343782
1e-06 0.1 0.781446335858
1e-06 0.01 0.595740517247
1e-06 0.001 0.721288918709
1e-06 0.0001 0.714163829575
1e-06 1e-05 0.527100439088
1e-06 1e-06 0.58137221972
1e-06 1e-07 0.590402307953
1e-06 1e-08 0.57900304556
1e-06 1e-09 0.5731285598
1e-06 1e-10 0.571061831847

1e-07 10000000000 0.708671211787
1e-07 1000000000 0.708675694349
1e-07 100000000 0.708689869044
1e-07 10000000 0.708734689233
1e-07 1000000 0.708876381763
1e-07 100000 0.709324038689
1e-07 10000 0.710735490629
1e-07 1000 0.715156587262
1e-07 100 0.728694237981
1e-07 10 0.766563961063
1e-07 1 0.833427501086
1e-07 0.1 0.778772509616
1e-07 0.01 0.587386812803
1e-07 0.001 0.713796351957
1e-07 0.0001 2.6344083104
1e-07 1e-05 0.706244419287
1e-07 1e-06 0.518684188401
1e-07 1e-07 0.578715916902
1e-07 1e-08 0.589557561498
1e-07 1e-09 0.57873515708
1e-07 1e-10 0.573042658895

1e-08 10000000000 0.708422368648
1e-08 1000000000 0.708426851211
1e-08 100000000 0.708441025905
1e-08 10000000 0.708485846082
1e-08 1000000 0.7086275385
1e-08 100000 0.709075194306
1e-08 10000 0.710486635058
1e-08 1000 0.714907619841
1e-08 100 0.728444154831
1e-08 10 0.766302961772
1e-08 1 0.833075212028
1e-08 0.1 0.777926930874
1e-08 0.01 0.584729261959
1e-08 0.001 0.705390128038
1e-08 0.0001 4.60463193774
1e-08 1e-05 4.60886390008
1e-08 1e-06 0.697835150605
1e-08 1e-07 0.51601812959
1e-08 1e-08 0.577875540596
1e-08 1e-09 0.589290399306
1e-08 1e-10 0.578650510958

1e-09 10000000000 0.708343673827
1e-09 1000000000 0.70834815639
1e-09 100000000 0.708362331083
1e-09 10000000 0.708407151257
1e-09 1000000 0.70854884364
1e-09 100000 0.708996499092
1e-09 10000 0.710407936306
1e-09 1000 0.714828885717
1e-09 100 0.728365067852
1e-09 10 0.76622042248
1e-09 1 0.832963802378
1e-09 0.1 0.777659532127
1e-09 0.01 0.583887406332
1e-09 0.001 0.702142630581
1e-09 0.0001 4.94234333011
1e-09 1e-05 24.5730358481
1e-09 1e-06 4.9452780628
1e-09 1e-07 0.694601697188
1e-09 1e-08 0.515174710637
1e-09 1e-09 0.577609753174
1e-09 1e-10 0.589205912228

1e-10 10000000000 0.708318787969
1e-10 1000000000 0.708323270531
1e-10 100000000 0.708337445225
1e-10 10000000 0.708382265398
1e-10 1000000 0.708523957769
1e-10 100000 0.708971613109
1e-10 10000 0.710383049204
1e-10 1000 0.714803987429
1e-10 100 0.728340057979
1e-10 10 0.766194320858
1e-10 1 0.832928570947
1e-10 0.1 0.777574972917
1e-10 0.01 0.58362104593
1e-10 0.001 0.70105870444
1e-10 0.0001 4.96355818707
1e-10 1e-05 44.4616129002
1e-10 1e-06 44.4803987978
1e-10 1e-07 4.96637510049
1e-10 1e-08 0.693523705632
1e-10 1e-09 0.514907968626
1e-10 1e-10 0.577525700129



==> img/data/conlin/robin3d_iterations_capped.dat <==
10000000000 10000000000 190
10000000000 1000000000 72
10000000000 100000000 48
10000000000 10000000 46
10000000000 1000000 46
10000000000 100000 46
10000000000 10000 46
10000000000 1000 46
10000000000 100 46
10000000000 10 44
10000000000 1 40
10000000000 0.1 36
10000000000 0.01 36
10000000000 0.001 36
10000000000 0.0001 36
10000000000 1e-05 36
10000000000 1e-06 36
10000000000 1e-07 36
10000000000 1e-08 36
10000000000 1e-09 36
10000000000 1e-10 36

1000000000 10000000000 200
1000000000 1000000000 190
1000000000 100000000 72
1000000000 10000000 48
1000000000 1000000 46
1000000000 100000 46
1000000000 10000 46
1000000000 1000 46
1000000000 100 46
1000000000 10 44
1000000000 1 40
1000000000 0.1 36
1000000000 0.01 36
1000000000 0.001 36
1000000000 0.0001 36
1000000000 1e-05 36
1000000000 1e-06 36
1000000000 1e-07 36
1000000000 1e-08 36
1000000000 1e-09 36
1000000000 1e-10 36

100000000 10000000000 200
100000000 1000000000 200
100000000 100000000 190
100000000 10000000 72
100000000 1000000 48
100000000 100000 46
100000000 10000 46
100000000 1000 46
100000000 100 46
100000000 10 44
100000000 1 40
100000000 0.1 36
100000000 0.01 36
100000000 0.001 36
100000000 0.0001 36
100000000 1e-05 36
100000000 1e-06 36
100000000 1e-07 36
100000000 1e-08 36
100000000 1e-09 36
100000000 1e-10 36

10000000 10000000000 200
10000000 1000000000 200
10000000 100000000 200
10000000 10000000 190
10000000 1000000 72
10000000 100000 48
10000000 10000 46
10000000 1000 46
10000000 100 46
10000000 10 44
10000000 1 40
10000000 0.1 36
10000000 0.01 36
10000000 0.001 36
10000000 0.0001 36
10000000 1e-05 36
10000000 1e-06 36
10000000 1e-07 36
10000000 1e-08 36
10000000 1e-09 36
10000000 1e-10 36

1000000 10000000000 200
1000000 1000000000 200
1000000 100000000 200
1000000 10000000 200
1000000 1000000 190
1000000 100000 72
1000000 10000 48
1000000 1000 46
1000000 100 46
1000000 10 44
1000000 1 40
1000000 0.1 36
1000000 0.01 36
1000000 0.001 36
1000000 0.0001 36
1000000 1e-05 36
1000000 1e-06 36
1000000 1e-07 36
1000000 1e-08 36
1000000 1e-09 36
1000000 1e-10 36

100000 10000000000 200
100000 1000000000 200
100000 100000000 200
100000 10000000 200
100000 1000000 200
100000 100000 190
100000 10000 72
100000 1000 48
100000 100 46
100000 10 44
100000 1 40
100000 0.1 36
100000 0.01 36
100000 0.001 36
100000 0.0001 36
100000 1e-05 36
100000 1e-06 36
100000 1e-07 36
100000 1e-08 36
100000 1e-09 36
100000 1e-10 36

10000 10000000000 200
10000 1000000000 200
10000 100000000 200
10000 10000000 200
10000 1000000 200
10000 100000 200
10000 10000 190
10000 1000 72
10000 100 48
10000 10 44
10000 1 40
10000 0.1 36
10000 0.01 36
10000 0.001 36
10000 0.0001 36
10000 1e-05 36
10000 1e-06 36
10000 1e-07 36
10000 1e-08 36
10000 1e-09 36
10000 1e-10 36

1000 10000000000 200
1000 1000000000 200
1000 100000000 200
1000 10000000 200
1000 1000000 200
1000 100000 200
1000 10000 200
1000 1000 190
1000 100 70
1000 10 46
1000 1 40
1000 0.1 36
1000 0.01 36
1000 0.001 36
1000 0.0001 36
1000 1e-05 36
1000 1e-06 36
1000 1e-07 36
1000 1e-08 36
1000 1e-09 36
1000 1e-10 36

100 10000000000 200
100 1000000000 200
100 100000000 200
100 10000000 200
100 1000000 200
100 100000 200
100 10000 200
100 1000 200
100 100 198
100 10 70
100 1 45
100 0.1 38
100 0.01 38
100 0.001 36
100 0.0001 36
100 1e-05 36
100 1e-06 36
100 1e-07 36
100 1e-08 36
100 1e-09 36
100 1e-10 36

10 10000000000 200
10 1000000000 200
10 100000000 200
10 10000000 200
10 1000000 200
10 100000 200
10 10000 200
10 1000 200
10 100 200
10 10 176
10 1 72
10 0.1 52
10 0.01 42
10 0.001 38
10 0.0001 36
10 1e-05 36
10 1e-06 36
10 1e-07 36
10 1e-08 36
10 1e-09 36
10 1e-10 36

1 10000000000 190
1 1000000000 190
1 100000000 190
1 10000000 190
1 1000000 190
1 100000 190
1 10000 190
1 1000 190
1 100 198
1 10 176
1 1 177
1 0.1 99
1 0.01 48
1 0.001 36
1 0.0001 36
1 1e-05 35
1 1e-06 34
1 1e-07 34
1 1e-08 34
1 1e-09 34
1 1e-10 34

0.1 10000000000 72
0.1 1000000000 72
0.1 100000000 72
0.1 10000000 72
0.1 1000000 72
0.1 100000 72
0.1 10000 72
0.1 1000 72
0.1 100 70
0.1 10 70
0.1 1 72
0.1 0.1 99
0.1 0.01 58
0.1 0.001 42
0.1 0.0001 40
0.1 1e-05 40
0.1 1e-06 40
0.1 1e-07 40
0.1 1e-08 40
0.1 1e-09 40
0.1 1e-10 40

0.01 10000000000 48
0.01 1000000000 48
0.01 100000000 48
0.01 10000000 48
0.01 1000000 48
0.01 100000 48
0.01 10000 48
0.01 1000 48
0.01 100 48
0.01 10 46
0.01 1 45
0.01 0.1 52
0.01 0.01 48
0.01 0.001 42
0.01 0.0001 42
0.01 1e-05 42
0.01 1e-06 42
0.01 1e-07 42
0.01 1e-08 42
0.01 1e-09 42
0.01 1e-10 42

0.001 10000000000 46
0.001 1000000000 46
0.001 100000000 46
0.001 10000000 46
0.001 1000000 46
0.001 100000 46
0.001 10000 46
0.001 1000 46
0.001 100 46
0.001 10 44
0.001 1 40
0.001 0.1 38
0.001 0.01 42
0.001 0.001 36
0.001 0.0001 40
0.001 1e-05 42
0.001 1e-06 42
0.001 1e-07 42
0.001 1e-08 42
0.001 1e-09 42
0.001 1e-10 42

0.0001 10000000000 46
0.0001 1000000000 46
0.0001 100000000 46
0.0001 10000000 46
0.0001 1000000 46
0.0001 100000 46
0.0001 10000 46
0.0001 1000 46
0.0001 100 46
0.0001 10 44
0.0001 1 40
0.0001 0.1 36
0.0001 0.01 38
0.0001 0.001 38
0.0001 0.0001 36
0.0001 1e-05 40
0.0001 1e-06 42
0.0001 1e-07 42
0.0001 1e-08 42
0.0001 1e-09 42
0.0001 1e-10 42

1e-05 10000000000 46
1e-05 1000000000 46
1e-05 100000000 46
1e-05 10000000 46
1e-05 1000000 46
1e-05 100000 46
1e-05 10000 46
1e-05 1000 46
1e-05 100 46
1e-05 10 44
1e-05 1 40
1e-05 0.1 36
1e-05 0.01 36
1e-05 0.001 36
1e-05 0.0001 36
1e-05 1e-05 35
1e-05 1e-06 40
1e-05 1e-07 42
1e-05 1e-08 42
1e-05 1e-09 42
1e-05 1e-10 42

1e-06 10000000000 46
1e-06 1000000000 46
1e-06 100000000 46
1e-06 10000000 46
1e-06 1000000 46
1e-06 100000 46
1e-06 10000 46
1e-06 1000 46
1e-06 100 46
1e-06 10 44
1e-06 1 40
1e-06 0.1 36
1e-06 0.01 36
1e-06 0.001 36
1e-06 0.0001 36
1e-06 1e-05 36
1e-06 1e-06 34
1e-06 1e-07 40
1e-06 1e-08 42
1e-06 1e-09 42
1e-06 1e-10 42

1e-07 10000000000 46
1e-07 1000000000 46
1e-07 100000000 46
1e-07 10000000 46
1e-07 1000000 46
1e-07 100000 46
1e-07 10000 46
1e-07 1000 46
1e-07 100 46
1e-07 10 44
1e-07 1 40
1e-07 0.1 36
1e-07 0.01 36
1e-07 0.001 36
1e-07 0.0001 36
1e-07 1e-05 36
1e-07 1e-06 36
1e-07 1e-07 34
1e-07 1e-08 40
1e-07 1e-09 42
1e-07 1e-10 42

1e-08 10000000000 46
1e-08 1000000000 46
1e-08 100000000 46
1e-08 10000000 46
1e-08 1000000 46
1e-08 100000 46
1e-08 10000 46
1e-08 1000 46
1e-08 100 46
1e-08 10 44
1e-08 1 40
1e-08 0.1 36
1e-08 0.01 36
1e-08 0.001 36
1e-08 0.0001 36
1e-08 1e-05 36
1e-08 1e-06 36
1e-08 1e-07 36
1e-08 1e-08 34
1e-08 1e-09 40
1e-08 1e-10 42

1e-09 10000000000 46
1e-09 1000000000 46
1e-09 100000000 46
1e-09 10000000 46
1e-09 1000000 46
1e-09 100000 46
1e-09 10000 46
1e-09 1000 46
1e-09 100 46
1e-09 10 44
1e-09 1 40
1e-09 0.1 36
1e-09 0.01 36
1e-09 0.001 36
1e-09 0.0001 36
1e-09 1e-05 36
1e-09 1e-06 36
1e-09 1e-07 36
1e-09 1e-08 36
1e-09 1e-09 34
1e-09 1e-10 40

1e-10 10000000000 46
1e-10 1000000000 46
1e-10 100000000 46
1e-10 10000000 46
1e-10 1000000 46
1e-10 100000 46
1e-10 10000 46
1e-10 1000 46
1e-10 100 46
1e-10 10 44
1e-10 1 40
1e-10 0.1 36
1e-10 0.01 36
1e-10 0.001 36
1e-10 0.0001 36
1e-10 1e-05 36
1e-10 1e-06 36
1e-10 1e-07 36
1e-10 1e-08 36
1e-10 1e-09 36
1e-10 1e-10 34



==> img/data/linlin/diri1_convergence.dat <==
0.707106781187 3.10490163985
0.5 1.7207921423
0.353553390593 0.88043466093
0.25 0.438889862871
0.176776695297 0.196887335982
0.125 0.0792970902147
0.0883883476483 0.0386686165072
0.0625 0.0173805039955
0.0441941738242 0.0082175017053
0.03125 0.00481053741388


==> img/data/linlin/diri1_iterations.dat <==
0.707106781187 10
0.5 10
0.353553390593 9
0.25 9
0.176776695297 8
0.125 8
0.0883883476483 6
0.0625 6
0.0441941738242 6
0.03125 8


==> img/data/linlin/diri1nop_convergence.dat <==
0.707106781187 3.10486839739
0.5 1.72074312259
0.353553390593 0.880448548728
0.25 0.438886335483
0.176776695297 0.196851913118
0.125 0.0793029854394
0.0883883476483 0.0386624899709
0.0625 0.017368767141
0.0441941738242 0.00820083946463
0.03125 0.00481215282075
0.0220970869121 0.00587354832936
0.015625 0.00718714023763


==> img/data/linlin/diri1nop_iterations.dat <==
0.707106781187 68
0.5 74
0.353553390593 60
0.25 76
0.176776695297 86
0.125 94
0.0883883476483 76
0.0625 78
0.0441941738242 92
0.03125 94


==> img/data/linlin/diri1usual_convergence.dat <==
0.707106781187 1.75409517986
0.5 0.721274532806
0.353553390593 0.287067344659
0.25 0.0902539183422
0.176776695297 0.0391550229599
0.125 0.0118995884929
0.0883883476483 0.00438531474683
0.0625 0.00245226035275
0.0441941738242 0.00112900230502
0.03125 0.00077869772632


==> img/data/linlin/diri1usual_iterations.dat <==
0.707106781187 11
0.5 12
0.353553390593 11
0.25 12
0.176776695297 12
0.125 13
0.0883883476483 13
0.0625 12
0.0441941738242 12
0.03125 11


==> img/data/linlin/diriA_convergence_10.dat <==
1e-10 0.00462467718125
1e-09 0.00462469098861
1e-08 0.00462473465039
1e-07 0.00462487271188
1e-06 0.00462530920776
1e-05 0.00462668859911
0.0001 0.00463104125639
0.001 0.00464471001283
0.01 0.00468692871155
0.1 0.00481053741387
1 0.00502763806672
10 0.00634504196656
100 0.0280490106153
1000 0.116056390254
10000 1.23620713526
100000 12.2259218334
1000000 121.486620961
10000000 1212.09932277
100000000 12111.9188151
1000000000 121090.165165
10000000000 1210838.30898


==> img/data/linlin/diriA_convergence_4.dat <==
1e-10 0.417140419332
1e-09 0.417142193539
1e-08 0.417147803834
1e-07 0.417165542732
1e-06 0.41722161395
1e-05 0.41739868547
0.0001 0.417956215966
0.001 0.419694894293
0.01 0.424943217732
0.1 0.438889862871
1 0.455245407072
10 0.362680288847
100 0.195107044346
1000 0.478046065755
10000 4.48757939654
100000 44.3859858678
1000000 441.712901871
10000000 4409.74538377
100000000 44073.3670304
1000000000 440620.108077
10000000000 4408702.22341


==> img/data/linlin/diriA_convergence_7.dat <==
1e-10 0.0367689474274
1e-09 0.0367690970141
1e-08 0.0367695700323
1e-07 0.0367710656837
1e-06 0.0367757937107
1e-05 0.0367907286565
0.0001 0.0368377927178
0.001 0.0369849630882
0.01 0.0374333011238
0.1 0.0386686165072
1 0.0406079022509
10 0.0358849090115
100 0.0262798910344
1000 0.21177226794
10000 2.13650386973
100000 21.1343628107
1000000 210.256688468
10000000 2098.77794247
100000000 20975.1824791
1000000000 209685.830463
10000000000 2096449.88658


==> img/data/linlin/diriA_iterations_10.dat <==
1e-10 8
1e-09 8
1e-08 8
1e-07 8
1e-06 8
1e-05 8
0.0001 8
0.001 8
0.01 8
0.1 8
1 10
10 14
100 18
1000 15
10000 15
100000 15
1000000 15
10000000 15
100000000 15
1000000000 15
10000000000 15


==> img/data/linlin/diriA_iterations_4.dat <==
1e-10 8
1e-09 8
1e-08 8
1e-07 8
1e-06 8
1e-05 8
0.0001 8
0.001 8
0.01 8
0.1 9
1 11
10 16
100 19
1000 22
10000 23
100000 23
1000000 23
10000000 23
100000000 23
1000000000 23
10000000000 23


==> img/data/linlin/diriA_iterations_7.dat <==
1e-10 6
1e-09 6
1e-08 6
1e-07 6
1e-06 6
1e-05 6
0.0001 6
0.001 6
0.01 6
0.1 6
1 10
10 14
100 19
1000 19
10000 19
100000 19
1000000 19
10000000 19
100000000 19
1000000000 19
10000000000 19


==> img/data/linlin/neudiri1_convergence.dat <==
0.707106781187 3.93482718739
0.5 2.14512731757
0.353553390593 1.08076352721
0.25 0.514730371397
0.176776695297 0.23380301198
0.125 0.0925597616323
0.0883883476483 0.0459950521408
0.0625 0.0211999056913
0.0441941738242 0.0102710777904
0.03125 0.00611352623773


==> img/data/linlin/neudiri1_iterations.dat <==
0.707106781187 17
0.5 18
0.353553390593 18
0.25 18
0.176776695297 20
0.125 22
0.0883883476483 24
0.0625 28
0.0441941738242 30
0.03125 31


==> img/data/linlin/neudiriA_convergence_10.dat <==
1e-07 0.00485580669895
1e-06 0.00486930914651
1e-05 0.004911239
0.0001 0.00503551334888
0.001 0.00535926724002
0.01 0.00611365278201
0.1 0.00745335855608
1 0.0123148692038
10 0.0403915629226
100 23.562653758
1000 1008.58119205
10000 8952.04313838
100000 41473.953972
1000000 153762.584149
10000000 303341.987547


==> img/data/linlin/neudiriA_convergence_4.dat <==
1e-07 0.456337899138
1e-06 0.456748464017
1e-05 0.458048109297
0.0001 0.462168548192
0.001 0.475223317773
0.01 0.514730371397
0.1 0.611236133962
1 0.86523230871
10 1.48184238276
100 4.06946783369
1000 3555.04401909
10000 22963.0074707
100000 134858.163771
1000000 1755527.70931
10000000 8417241.3374


==> img/data/linlin/neudiriA_convergence_7.dat <==
1e-07 0.0386213483806
1e-06 0.0386818343335
1e-05 0.0388731455626
0.0001 0.039477010862
0.001 0.041333051621
0.01 0.0459950521408
0.1 0.0543055883028
1 0.0804312168497
10 0.145943513538
100 2.25728775258
1000 2233.18625808
10000 14121.6486274
100000 42426.9534267
1000000 223170.491105
10000000 675742.29742


==> img/data/linlin/neudiriA_iterations_10.dat <==
1e-07 28
1e-06 28
1e-05 28
0.0001 28
0.001 28
0.01 31
0.1 56
1 184
10 500
100 500
1000 500
10000 500
100000 500
1000000 500
10000000 500


==> img/data/linlin/neudiriA_iterations_4.dat <==
1e-07 18
1e-06 18
1e-05 18
0.0001 18
0.001 18
0.01 18
0.1 20
1 49
10 136
100 444
1000 500
10000 500
100000 500
1000000 500
10000000 500


==> img/data/linlin/neudiriA_iterations_7.dat <==
1e-07 24
1e-06 24
1e-05 24
0.0001 24
0.001 24
0.01 24
0.1 32
1 87
10 256
100 500
1000 500
10000 500
100000 500
1000000 500
10000000 500


==> img/data/linlin/robin1_convergence_DD.dat <==
0.707106781187 3.84598172409
0.5 2.01514060533
0.353553390593 1.029381801
0.25 0.517151099402
0.176776695297 0.23235363496
0.125 0.0954598977823
0.0883883476483 0.0476021357249
0.0625 0.0218985215715
0.0441941738242 0.0105040483961
0.03125 0.00626178489931


==> img/data/linlin/robin1_convergence_DN.dat <==
0.707106781187 4.14908689415
0.5 2.22975381279
0.353553390593 1.14628813317
0.25 0.578083405693
0.176776695297 0.260049067445
0.125 0.106704676323
0.0883883476483 0.0530712767846
0.0625 0.0241216923794
0.0441941738242 0.011369877885
0.03125 0.00666038182898


==> img/data/linlin/robin1_convergence_NN.dat <==
0.707106781187 3.63621063383
0.5 2.02150630843
0.353553390593 1.02587008818
0.25 0.511816698606
0.176776695297 0.230810546863
0.125 0.0938299533435
0.0883883476483 0.0469014611534
0.0625 0.0218685394578
0.0441941738242 0.010535700954
0.03125 0.00629768932133


==> img/data/linlin/robin1_iterations_DD.dat <==
0.707106781187 16
0.5 16
0.353553390593 9
0.25 9
0.176776695297 9
0.125 9
0.0883883476483 10
0.0625 11
0.0441941738242 11
0.03125 13


==> img/data/linlin/robin1_iterations_DN.dat <==
0.707106781187 8
0.5 8
0.353553390593 7
0.25 8
0.176776695297 9
0.125 9
0.0883883476483 9
0.0625 10
0.0441941738242 11
0.03125 13


==> img/data/linlin/robin1_iterations_NN.dat <==
0.707106781187 10
0.5 10
0.353553390593 10
0.25 10
0.176776695297 8
0.125 8
0.0883883476483 6
0.0625 8
0.0441941738242 8
0.03125 8


==> img/data/linlin/robin3d_error.dat <==
10000000000 10000000000 0.0590657106068
10000000000 1000000000 0.0666187232725
10000000000 100000000 0.0629410896468
10000000000 10000000 0.0561739639956
10000000000 1000000 0.0533325234126
10000000000 100000 0.0523935003156
10000000000 10000 0.0521678211011
10000000000 1000 0.0523218447028
10000000000 100 0.0530497642291
10000000000 10 0.0550673215407
10000000000 1 0.0578640210097
10000000000 0.1 0.0486966301903
10000000000 0.01 0.0388300039413
10000000000 0.001 0.348336434029
10000000000 0.0001 3.51791270955
10000000000 1e-05 34.8744211889
10000000000 1e-06 347.300481985
10000000000 1e-07 3464.97026058
10000000000 1e-08 34325.1272496
10000000000 1e-09 315124.891005
10000000000 1e-10 1733120.62121

1000000000 10000000000 0.0536055264635
1000000000 1000000000 0.0590661413766
1000000000 100000000 0.0666198280699
1000000000 10000000 0.0629438224457
1000000000 1000000 0.0561820550616
1000000000 100000 0.05335809121
1000000000 10000 0.0524739042693
1000000000 1000 0.0524187014475
1000000000 100 0.0530804975559
1000000000 10 0.0550773635109
1000000000 1 0.0578680867669
1000000000 0.1 0.0486987499337
1000000000 0.01 0.0388319403034
1000000000 0.001 0.348365733517
1000000000 0.0001 3.51819358914
1000000000 1e-05 34.8744049223
1000000000 1e-06 347.018760875
1000000000 1e-07 3434.37353228
1000000000 1e-08 31518.475215
1000000000 1e-09 173312.871344
1000000000 1e-10 315136.483109

100000000 10000000000 0.059095856742
100000000 1000000000 0.0536059759084
100000000 100000000 0.0590675034591
100000000 10000000 0.0666233210835
100000000 1000000 0.0629524625682
100000000 100000 0.0562076209907
100000000 10000 0.0534386451392
100000000 1000 0.052724924343
100000000 100 0.0531776929273
100000000 10 0.055109121804
100000000 1 0.0578809449672
100000000 0.1 0.048705454612
100000000 0.01 0.0388380455315
100000000 0.001 0.348455863201
100000000 0.0001 3.51885652538
100000000 1e-05 34.8526781122
100000000 1e-06 344.014920124
100000000 1e-07 3153.96603895
100000000 1e-08 17335.655481
100000000 1e-09 31518.2367395
100000000 1e-10 34324.8847816

10000000 10000000000 0.27584805826
10000000 1000000000 0.059096304311
10000000 100000000 0.0536073973354
10000000 10000000 0.0590718094326
10000000 1000000 0.066634360338
10000000 100000 0.0629797675521
10000000 10000 0.0562882635006
10000000 1000 0.0536903494923
10000000 100 0.053485056252
10000000 10 0.0552095753857
10000000 1 0.057921617362
10000000 0.1 0.0487266711688
10000000 0.01 0.0388571706867
10000000 0.001 0.348715606187
10000000 0.0001 3.51869920808
10000000 1e-05 34.5698411978
10000000 1e-06 316.051676626
10000000 1e-07 1734.82916862
10000000 1e-08 3153.89978541
10000000 1e-09 3434.30437541
10000000 1e-10 3464.8984577

1000000 10000000000 2.55039334022
1000000 1000000000 0.275656220674
1000000 100000000 0.0590972862533
1000000 10000000 0.0536118938532
1000000 1000000 0.059085413008
1000000 100000 0.0666692032701
1000000 10000 0.0630659378299
1000000 1000 0.0565411936752
1000000 100 0.0544547441999
1000000 10 0.0555273965688
1000000 1 0.0580503380627
1000000 0.1 0.0487939052472
1000000 0.01 0.0389158248739
1000000 0.001 0.349283334974
1000000 0.0001 3.49585446957
1000000 1e-05 31.7974479268
1000000 1e-06 173.864900858
1000000 1e-07 316.027042821
1000000 1e-08 343.988317854
1000000 1e-09 346.991950516
1000000 1e-10 347.27365245

100000 10000000000 12.377265006
100000 1000000000 2.34620254017
100000 100000000 0.27373204449
100000 10000000 0.0590960642771
100000 1000000 0.0536261287337
100000 100000 0.0591282999918
100000 10000 0.0667787233976
100000 1000 0.0633366482512
100000 100 0.0573188807639
100000 10 0.0565312215789
100000 1 0.0584581489317
100000 0.1 0.0490078195848
100000 0.01 0.0390827169753
100000 0.001 0.34853919812
100000 0.0001 3.22552346756
100000 1e-05 17.4897725348
100000 1e-06 31.7859061674
100000 1e-07 34.556998679
100000 1e-08 34.8397037963
100000 1e-09 34.8614201281
100000 1e-10 34.8614364122

10000 10000000000 2.55039334022
10000 1000000000 2.34620254017
10000 100000000 1.30573573972
10000 10000000 0.256249066518
10000 1000000 0.0590496691075
10000 100000 0.0536712979048
10000 10000 0.0592626007702
10000 1000 0.0671184150498
10000 100 0.0641739453951
10000 10 0.0596170401252
10000 1 0.0597469466352
10000 0.1 0.0496937752341
10000 0.01 0.0394183875555
10000 0.001 0.323131708594
10000 0.0001 1.76428252282
10000 1e-05 3.2176808429
10000 1e-06 3.48696364469
10000 1e-07 3.50972319365
10000 1e-08 3.50988105792
10000 1e-09 3.50922105777
10000 1e-10 3.50894138323

1000 10000000000 0.27584805826
1000 1000000000 0.275656220674
1000 100000000 0.27373204449
1000 10000000 0.256249066518
1000 1000000 0.168110353988
1000 100000 0.0585448548061
1000 10000 0.0538156448186
1000 1000 0.0596738919744
1000 100 0.0681256691725
1000 10 0.0666031266178
1000 1 0.0636105449163
1000 0.1 0.0518555557359
1000 0.01 0.0387826318846
1000 0.001 0.170610823507
1000 0.0001 0.316177474764
1000 1e-05 0.34082612964
1000 1e-06 0.341565911089
1000 1e-07 0.341022131841
1000 1e-08 0.340772458119
1000 1e-09 0.340685760017
1000 1e-10 0.340657570346

100 10000000000 0.059095856742
100 1000000000 0.0590963043109
100 100000000 0.0590972862533
100 10000000 0.0590960642771
100 1000000 0.0590496691076
100 100000 0.0585448548062
100 10000 0.0562334881427
100 1000 0.0549433423242
100 100 0.0608346518235
100 10 0.0706124622222
100 1 0.0711002799204
100 0.1 0.0576577259224
100 0.01 0.0507666525866
100 0.001 0.0380303972062
100 0.0001 0.0371220455467
100 1e-05 0.0365290344454
100 1e-06 0.0363109983753
100 1e-07 0.0362392099634
100 1e-08 0.0362162334893
100 1e-09 0.0362089404973
100 1e-10 0.0362066315404

10 10000000000 0.0536055264635
10 1000000000 0.0536059759084
10 100000000 0.0536073973354
10 10000000 0.0536118938532
10 1000000 0.0536261287336
10 100000 0.0536712979049
10 10000 0.0538156448186
10 1000 0.0549433423241
10 100 0.0563690978506
10 10 0.063006220922
10 1 0.0700839981983
10 0.1 0.0610126596725
10 0.01 0.0602806260429
10 0.001 0.0525229314014
10 0.0001 0.0491001646452
10 1e-05 0.0480981828168
10 1e-06 0.0477864807455
10 1e-07 0.0476885500602
10 1e-08 0.0476576493739
10 1e-09 0.0476478846138
10 1e-10 0.047644797419

1 10000000000 0.0590657106068
1 1000000000 0.0590661413766
1 100000000 0.0590675034591
1 10000000 0.0590718094326
1 1000000 0.059085413008
1 100000 0.0591282999918
1 10000 0.0592626007702
1 1000 0.0596738919744
1 100 0.0608346518235
1 10 0.063006220922
1 1 0.0618060630596
1 0.1 0.075140775066
1 0.01 0.0689771859621
1 0.001 0.0601168049197
1 0.0001 0.0564562851782
1 1e-05 0.0552681394546
1 1e-06 0.0548924297263
1 1e-07 0.0547737279881
1 1e-08 0.0547362054465
1 1e-09 0.0547243413106
1 1e-10 0.054720589698

0.1 10000000000 0.0666183738841
0.1 1000000000 0.0666187232725
0.1 100000000 0.0666198280699
0.1 10000000 0.0666233210835
0.1 1000000 0.066634360338
0.1 100000 0.0666692032701
0.1 10000 0.0667787233976
0.1 1000 0.0671184150498
0.1 100 0.0681256691725
0.1 10 0.0706124622222
0.1 1 0.0700839981983
0.1 0.1 0.0751407750659
0.1 0.01 0.0671797770925
0.1 0.001 0.0577360224797
0.1 0.0001 0.0539475427666
0.1 1e-05 0.0527219735239
0.1 1e-06 0.0523347500605
0.1 1e-07 0.0522124408845
0.1 1e-08 0.0521737809704
0.1 1e-09 0.052161557507
0.1 1e-10 0.0521576922995

0.01 10000000000 0.0629399521022
0.01 1000000000 0.062940225405
0.01 100000000 0.0629410896469
0.01 10000000 0.0629438224457
0.01 1000000 0.0629524625682
0.01 100000 0.0629797675521
0.01 10000 0.0630659378298
0.01 1000 0.0633366482512
0.01 100 0.0641739453951
0.01 10 0.0666031266178
0.01 1 0.0711002799203
0.01 0.1 0.0610126596725
0.01 0.01 0.0689771859622
0.01 0.001 0.0577360224797
0.01 0.0001 0.0526209530314
0.01 1e-05 0.0510959301816
0.01 1e-06 0.0506711740835
0.01 1e-07 0.0505447773737
0.01 1e-08 0.0505056334948
0.01 1e-09 0.0504933381772
0.01 1e-10 0.0504894583697

0.001 10000000000 0.0561703394111
0.001 1000000000 0.0561705953637
0.001 100000000 0.0561714047363
0.001 10000000 0.0561739639956
0.001 1000000 0.0561820550616
0.001 100000 0.0562076209907
0.001 10000 0.0562882635006
0.001 1000 0.0565411936752
0.001 100 0.0573188807639
0.001 10 0.0596170401252
0.001 1 0.0636105449163
0.001 0.1 0.0576577259225
0.001 0.01 0.0602806260429
0.001 0.001 0.0601168049197
0.001 0.0001 0.0539475427666
0.001 1e-05 0.0510959301816
0.001 1e-06 0.0501785437201
0.001 1e-07 0.0499509028424
0.001 1e-08 0.0498994654749
0.001 1e-09 0.0498859070441
0.001 1e-10 0.049881899831

0.0001 10000000000 0.0533208021178
0.0001 1000000000 0.0533210582258
0.0001 100000000 0.0533218680804
0.0001 10000000 0.0533244287695
0.0001 1000000 0.0533325234126
0.0001 100000 0.05335809121
0.0001 10000 0.0534386451392
0.0001 1000 0.0536903494924
0.0001 100 0.0544547441999
0.0001 10 0.0565312215788
0.0001 1 0.0597469466352
0.0001 0.1 0.051855555736
0.0001 0.01 0.0507666525865
0.0001 0.001 0.0525229314014
0.0001 0.0001 0.0564562851782
0.0001 1e-05 0.0527219735239
0.0001 1e-06 0.0506711740835
0.0001 1e-07 0.0499509028424
0.0001 1e-08 0.0497369181678
0.0001 1e-09 0.0496906915022
0.0001 1e-10 0.0496827342311

1e-05 10000000000 0.0523562696204
1e-05 1000000000 0.0523565253508
1e-05 100000000 0.0523573340097
1e-05 10000000 0.0523598908963
1e-05 1000000 0.0523679733053
1e-05 100000 0.0523935003156
1e-05 10000 0.0524739042693
1e-05 1000 0.052724924343
1e-05 100 0.053485056252
1e-05 10 0.0555273965688
1e-05 1 0.0584581489316
1e-05 0.1 0.0496937752341
1e-05 0.01 0.0387826318846
1e-05 0.001 0.0380303972064
1e-05 0.0001 0.0491001646452
1e-05 1e-05 0.0552681394546
1e-05 1e-06 0.0523347500606
1e-05 1e-07 0.0505447773737
1e-05 1e-08 0.0498994654749
1e-05 1e-09 0.0496906915022
1e-05 1e-10 0.0496306760483

1e-06 10000000000 0.0520502150928
1e-06 1000000000 0.0520504707857
1e-06 100000000 0.0520512793254
1e-06 10000000 0.0520538358281
1e-06 1000000 0.0520619169528
1e-06 100000 0.0520874392021
1e-06 10000 0.0521678211011
1e-06 1000 0.0524187014475
1e-06 100 0.0531776929274
1e-06 10 0.0552095753857
1e-06 1 0.0580503380626
1e-06 0.1 0.0490078195848
1e-06 0.01 0.0394183875554
1e-06 0.001 0.170610823506
1e-06 0.0001 0.0371220455466
1e-06 1e-05 0.0480981828168
1e-06 1e-06 0.0548924297263
1e-06 1e-07 0.0522124408845
1e-06 1e-08 0.0505056334948
1e-06 1e-09 0.0498859070441
1e-06 1e-10 0.0496827342311

1e-07 10000000000 0.0519534001774
1e-07 1000000000 0.0519536558667
1e-07 100000000 0.0519544643942
1e-07 10000000 0.0519570208563
1e-07 1000000 0.0519651018301
1e-07 100000 0.0519906233786
1e-07 10000 0.0520710008232
1e-07 1000 0.0523218447028
1e-07 100 0.0530804975559
1e-07 10 0.055109121804
1e-07 1 0.057921617362
1e-07 0.1 0.0487939052472
1e-07 0.01 0.0390827169755
1e-07 0.001 0.323131708598
1e-07 0.0001 0.316177474764
1e-07 1e-05 0.0365290344456
1e-07 1e-06 0.0477864807454
1e-07 1e-07 0.0547737279881
1e-07 1e-08 0.0521737809704
1e-07 1e-09 0.0504933381772
1e-07 1e-10 0.049881899831

1e-08 10000000000 0.05192278377
1e-08 1000000000 0.0519230394588
1e-08 100000000 0.0519238479851
1e-08 10000000 0.0519264044424
1e-08 1000000 0.0519344853941
1e-08 100000 0.0519600068013
1e-08 10000 0.0520403830894
1e-08 1000 0.0522912162128
1e-08 100 0.0530497642291
1e-08 10 0.0550773635109
1e-08 1 0.0578809449672
1e-08 0.1 0.0487266711688
1e-08 0.01 0.0389158248739
1e-08 0.001 0.348539198126
1e-08 0.0001 1.76428252304
1e-08 1e-05 0.340826129641
1e-08 1e-06 0.036310998375
1e-08 1e-07 0.0476885500601
1e-08 1e-08 0.0547362054466
1e-08 1e-09 0.052161557507
1e-08 1e-10 0.0504894583697

1e-09 10000000000 0.0519131020026
1e-09 1000000000 0.0519133576914
1e-09 100000000 0.0519141662174
1e-09 10000000 0.0519167226741
1e-09 1000000 0.0519248036213
1e-09 100000 0.051950324992
1e-09 10000 0.0520307009395
1e-09 1000 0.0522815307393
1e-09 100 0.0530400458292
1e-09 10 0.0550673215407
1e-09 1 0.0578680867669
1e-09 0.1 0.0487054546121
1e-09 0.01 0.0388571706867
1e-09 0.001 0.349283334973
1e-09 0.0001 3.22552346714
1e-09 1e-05 3.21768084316
1e-09 1e-06 0.341565911086
1e-09 1e-07 0.0362392099637
1e-09 1e-08 0.0476576493739
1e-09 1e-09 0.0547243413106
1e-09 1e-10 0.0521576922995

1e-10 10000000000 0.0519100403604
1e-10 1000000000 0.0519102960492
1e-10 100000000 0.0519111045753
1e-10 10000000 0.0519136610317
1e-10 1000000 0.0519217419778
1e-10 100000 0.0519472633377
1e-10 10000 0.0520276391801
1e-10 1000 0.0522784679366
1e-10 100 0.053036972637
1e-10 10 0.0550641460823
1e-10 1 0.0578640210097
1e-10 0.1 0.0486987499337
1e-10 0.01 0.0388380455315
1e-10 0.001 0.348715606176
1e-10 0.0001 3.49585446936
1e-10 1e-05 17.4897725105
1e-10 1e-06 3.48696364503
1e-10 1e-07 0.34102213184
1e-10 1e-08 0.0362162334892
1e-10 1e-09 0.0476478846138
1e-10 1e-10 0.054720589698



==> img/data/linlin/robin3d_iterations_capped.dat <==
10000000000 10000000000 30
10000000000 1000000000 19
10000000000 100000000 9
10000000000 10000000 8
10000000000 1000000 7
10000000000 100000 7
10000000000 10000 7
10000000000 1000 7
10000000000 100 7
10000000000 10 7
10000000000 1 7
10000000000 0.1 15
10000000000 0.01 19
10000000000 0.001 19
10000000000 0.0001 19
10000000000 1e-05 19
10000000000 1e-06 19
10000000000 1e-07 19
10000000000 1e-08 19
10000000000 1e-09 19
10000000000 1e-10 19

1000000000 10000000000 34
1000000000 1000000000 30
1000000000 100000000 19
1000000000 10000000 9
1000000000 1000000 8
1000000000 100000 7
1000000000 10000 7
1000000000 1000 7
1000000000 100 7
1000000000 10 7
1000000000 1 7
1000000000 0.1 15
1000000000 0.01 19
1000000000 0.001 19
1000000000 0.0001 19
1000000000 1e-05 19
1000000000 1e-06 19
1000000000 1e-07 19
1000000000 1e-08 19
1000000000 1e-09 19
1000000000 1e-10 19

100000000 10000000000 32
100000000 1000000000 34
100000000 100000000 30
100000000 10000000 19
100000000 1000000 9
100000000 100000 8
100000000 10000 7
100000000 1000 7
100000000 100 7
100000000 10 7
100000000 1 7
100000000 0.1 15
100000000 0.01 19
100000000 0.001 19
100000000 0.0001 19
100000000 1e-05 19
100000000 1e-06 19
100000000 1e-07 19
100000000 1e-08 19
100000000 1e-09 19
100000000 1e-10 19

10000000 10000000000 31
10000000 1000000000 32
10000000 100000000 34
10000000 10000000 30
10000000 1000000 19
10000000 100000 9
10000000 10000 8
10000000 1000 7
10000000 100 7
10000000 10 7
10000000 1 7
10000000 0.1 15
10000000 0.01 19
10000000 0.001 19
10000000 0.0001 19
10000000 1e-05 19
10000000 1e-06 19
10000000 1e-07 19
10000000 1e-08 19
10000000 1e-09 19
10000000 1e-10 19

1000000 10000000000 30
1000000 1000000000 31
1000000 100000000 32
1000000 10000000 34
1000000 1000000 30
1000000 100000 19
1000000 10000 9
1000000 1000 8
1000000 100 7
1000000 10 7
1000000 1 7
1000000 0.1 15
1000000 0.01 19
1000000 0.001 19
1000000 0.0001 19
1000000 1e-05 19
1000000 1e-06 19
1000000 1e-07 19
1000000 1e-08 19
1000000 1e-09 19
1000000 1e-10 19

100000 10000000000 30
100000 1000000000 30
100000 100000000 31
100000 10000000 32
100000 1000000 34
100000 100000 30
100000 10000 19
100000 1000 9
100000 100 8
100000 10 7
100000 1 7
100000 0.1 15
100000 0.01 19
100000 0.001 19
100000 0.0001 19
100000 1e-05 19
100000 1e-06 19
100000 1e-07 19
100000 1e-08 19
100000 1e-09 19
100000 1e-10 19

10000 10000000000 30
10000 1000000000 30
10000 100000000 30
10000 10000000 31
10000 1000000 32
10000 100000 34
10000 10000 30
10000 1000 19
10000 100 9
10000 10 7
10000 1 7
10000 0.1 15
10000 0.01 19
10000 0.001 19
10000 0.0001 19
10000 1e-05 19
10000 1e-06 19
10000 1e-07 19
10000 1e-08 19
10000 1e-09 19
10000 1e-10 19

1000 10000000000 31
1000 1000000000 31
1000 100000000 31
1000 10000000 31
1000 1000000 31
1000 100000 32
1000 10000 34
1000 1000 30
1000 100 19
1000 10 9
1000 1 6
1000 0.1 15
1000 0.01 19
1000 0.001 19
1000 0.0001 19
1000 1e-05 19
1000 1e-06 19
1000 1e-07 19
1000 1e-08 19
1000 1e-09 19
1000 1e-10 19

100 10000000000 32
100 1000000000 32
100 100000000 32
100 10000000 32
100 1000000 32
100 100000 32
100 10000 32
100 1000 32
100 100 30
100 10 19
100 1 9
100 0.1 13
100 0.01 18
100 0.001 19
100 0.0001 19
100 1e-05 19
100 1e-06 19
100 1e-07 19
100 1e-08 19
100 1e-09 19
100 1e-10 19

10 10000000000 34
10 1000000000 34
10 100000000 34
10 10000000 34
10 1000000 34
10 100000 34
10 10000 34
10 1000 32
10 100 32
10 10 30
10 1 20
10 0.1 11
10 0.01 13
10 0.001 14
10 0.0001 16
10 1e-05 16
10 1e-06 16
10 1e-07 16
10 1e-08 16
10 1e-09 16
10 1e-10 16

1 10000000000 30
1 1000000000 30
1 100000000 30
1 10000000 30
1 1000000 30
1 100000 30
1 10000 30
1 1000 30
1 100 30
1 10 30
1 1 27
1 0.1 15
1 0.01 10
1 0.001 10
1 0.0001 10
1 1e-05 10
1 1e-06 10
1 1e-07 10
1 1e-08 10
1 1e-09 10
1 1e-10 10

0.1 10000000000 19
0.1 1000000000 19
0.1 100000000 19
0.1 10000000 19
0.1 1000000 19
0.1 100000 19
0.1 10000 19
0.1 1000 19
0.1 100 19
0.1 10 19
0.1 1 20
0.1 0.1 15
0.1 0.01 9
0.1 0.001 8
0.1 0.0001 8
0.1 1e-05 8
0.1 1e-06 8
0.1 1e-07 8
0.1 1e-08 8
0.1 1e-09 8
0.1 1e-10 8

0.01 10000000000 9
0.01 1000000000 9
0.01 100000000 9
0.01 10000000 9
0.01 1000000 9
0.01 100000 9
0.01 10000 9
0.01 1000 9
0.01 100 9
0.01 10 9
0.01 1 9
0.01 0.1 11
0.01 0.01 10
0.01 0.001 8
0.01 0.0001 8
0.01 1e-05 8
0.01 1e-06 8
0.01 1e-07 8
0.01 1e-08 8
0.01 1e-09 8
0.01 1e-10 8

0.001 10000000000 8
0.001 1000000000 8
0.001 100000000 8
0.001 10000000 8
0.001 1000000 8
0.001 100000 8
0.001 10000 8
0.001 1000 8
0.001 100 8
0.001 10 7
0.001 1 6
0.001 0.1 13
0.001 0.01 13
0.001 0.001 10
0.001 0.0001 8
0.001 1e-05 8
0.001 1e-06 8
0.001 1e-07 8
0.001 1e-08 8
0.001 1e-09 8
0.001 1e-10 8

0.0001 10000000000 7
0.0001 1000000000 7
0.0001 100000000 7
0.0001 10000000 7
0.0001 1000000 7
0.0001 100000 7
0.0001 10000 7
0.0001 1000 7
0.0001 100 7
0.0001 10 7
0.0001 1 7
0.0001 0.1 15
0.0001 0.01 18
0.0001 0.001 14
0.0001 0.0001 10
0.0001 1e-05 8
0.0001 1e-06 8
0.0001 1e-07 8
0.0001 1e-08 8
0.0001 1e-09 8
0.0001 1e-10 8

1e-05 10000000000 7
1e-05 1000000000 7
1e-05 100000000 7
1e-05 10000000 7
1e-05 1000000 7
1e-05 100000 7
1e-05 10000 7
1e-05 1000 7
1e-05 100 7
1e-05 10 7
1e-05 1 7
1e-05 0.1 15
1e-05 0.01 19
1e-05 0.001 19
1e-05 0.0001 16
1e-05 1e-05 10
1e-05 1e-06 8
1e-05 1e-07 8
1e-05 1e-08 8
1e-05 1e-09 8
1e-05 1e-10 8

1e-06 10000000000 7
1e-06 1000000000 7
1e-06 100000000 7
1e-06 10000000 7
1e-06 1000000 7
1e-06 100000 7
1e-06 10000 7
1e-06 1000 7
1e-06 100 7
1e-06 10 7
1e-06 1 7
1e-06 0.1 15
1e-06 0.01 19
1e-06 0.001 19
1e-06 0.0001 19
1e-06 1e-05 16
1e-06 1e-06 10
1e-06 1e-07 8
1e-06 1e-08 8
1e-06 1e-09 8
1e-06 1e-10 8

1e-07 10000000000 7
1e-07 1000000000 7
1e-07 100000000 7
1e-07 10000000 7
1e-07 1000000 7
1e-07 100000 7
1e-07 10000 7
1e-07 1000 7
1e-07 100 7
1e-07 10 7
1e-07 1 7
1e-07 0.1 15
1e-07 0.01 19
1e-07 0.001 19
1e-07 0.0001 19
1e-07 1e-05 19
1e-07 1e-06 16
1e-07 1e-07 10
1e-07 1e-08 8
1e-07 1e-09 8
1e-07 1e-10 8

1e-08 10000000000 7
1e-08 1000000000 7
1e-08 100000000 7
1e-08 10000000 7
1e-08 1000000 7
1e-08 100000 7
1e-08 10000 7
1e-08 1000 7
1e-08 100 7
1e-08 10 7
1e-08 1 7
1e-08 0.1 15
1e-08 0.01 19
1e-08 0.001 19
1e-08 0.0001 19
1e-08 1e-05 19
1e-08 1e-06 19
1e-08 1e-07 16
1e-08 1e-08 10
1e-08 1e-09 8
1e-08 1e-10 8

1e-09 10000000000 7
1e-09 1000000000 7
1e-09 100000000 7
1e-09 10000000 7
1e-09 1000000 7
1e-09 100000 7
1e-09 10000 7
1e-09 1000 7
1e-09 100 7
1e-09 10 7
1e-09 1 7
1e-09 0.1 15
1e-09 0.01 19
1e-09 0.001 19
1e-09 0.0001 19
1e-09 1e-05 19
1e-09 1e-06 19
1e-09 1e-07 19
1e-09 1e-08 16
1e-09 1e-09 10
1e-09 1e-10 8

1e-10 10000000000 7
1e-10 1000000000 7
1e-10 100000000 7
1e-10 10000000 7
1e-10 1000000 7
1e-10 100000 7
1e-10 10000 7
1e-10 1000 7
1e-10 100 7
1e-10 10 7
1e-10 1 7
1e-10 0.1 15
1e-10 0.01 19
1e-10 0.001 19
1e-10 0.0001 19
1e-10 1e-05 19
1e-10 1e-06 19
1e-10 1e-07 19
1e-10 1e-08 19
1e-10 1e-09 16
1e-10 1e-10 10



==> img/mixed/conlin/hyp_convergence.dat <==
0.707106781187 14.3144165065
0.5 7.84616571039
0.353553390593 4.44219283367
0.25 2.4947143077
0.176776695297 1.5420667928
0.125 0.812418734941
0.0883883476483 0.400169602998
0.0625 0.212140987067
0.0441941738242 0.115803562191
0.03125 0.0712548527482


==> img/mixed/conlin/hyp_iterations.dat <==
0.707106781187 56
0.5 63
0.353553390593 79
0.25 133
0.176776695297 146
0.125 241
0.0883883476483 326
0.0625 491
0.0441941738242 742
0.03125 1276


==> img/mixed/linlin/hyp_convergence.dat <==
0.707106781187 15.1376821663
0.5 8.4284315814
0.353553390593 6.31902340278
0.25 4.25438816213
0.176776695297 3.36999175301
0.125 2.35889522663
0.0883883476483 1.62725513627
0.0625 1.09125558986
0.0441941738242 0.767486061421
0.03125 0.533475875221


==> img/mixed/linlin/hyp_iterations.dat <==
0.707106781187 39
0.5 53
0.353553390593 67
0.25 109
0.176776695297 155
0.125 257
0.0883883476483 346
0.0625 508
0.0441941738242 971
0.03125 2113


==> img/mixed/linlin/noh_convergence.dat <==
0.707106781187 16.952998531
0.5 10.4781326646
0.353553390593 8.51770308275
0.25 6.17976248112
0.176776695297 5.16048380539
0.125 3.72273811911
0.0883883476483 2.62214752831
0.0625 1.80203968632
0.0441941738242 1.28626312791
0.03125 0.90380180701


==> img/mixed/linlin/noh_iterations.dat <==
0.707106781187 31
0.5 35
0.353553390593 34
0.25 43
0.176776695297 52
0.125 64
0.0883883476483 63
0.0625 71
0.0441941738242 80
0.03125 98

